The SUNBIRD survey: the K-band luminosity functions of young massive clusters in intensely star-forming galaxies

Strongly star-forming galaxies are prolific in producing the young and most massive star clusters (YMCs) still forming today. This work investigates the star cluster luminosity functions (CLFs, dN/dL ~ L^{-alpha}) of 26 starburst and luminous infrared galaxies (LIRGs) taken from the SUNBIRD survey. The targets were imaged using near-infrared (NIR) K-band adaptive optics systems. Single power-law fits of the derived CLFs result in a slope ranging between 1.53 and 2.41, with the median and average of 1.87 +/- 0.23 and 1.93 +/- 0.23, respectively. Possible biases such as blending effects and the choice of binning should only flatten the slope by no more than ~0.15, especially for cases where the luminosity distance of the host galaxy is below 100 Mpc. Results from this follow-up study strengthen the conclusion from our previous work: the CLF slopes are shallower for strongly star-forming galaxies in comparison to those with less intense star formation activity. There is also a (mild) correlation between the slope and both the host galaxy's star formation rate (SFR) and SFR density Sigma_SFR, i.e. the CLF flattens with an increasing SFR and Sigma_SFR. Finally, we also find that CLFs on sub-galactic scales associated with the nuclear regions of cluster-rich targets (N ~ 300) have typically shallower slopes than the ones of the outer field by ~0.5. Our analyses suggest that the extreme environments of strongly star-forming galaxies are likely to influence the cluster formation mechanisms and ultimately their physical properties.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
